Stellar population of the superbubble N206 in the LMC II. Parameters of the OB and WR stars, and the total massive star feedback

Clusters or associations of early-type stars are often associated with a 'superbubble' of hot gas. The formation of such superbubbles is caused by the feedback from massive stars. The complex N206 in the Large Magellanic Cloud exhibits a superbubble and a rich massive star population. We observed these massive stars using the FLAMES multi-object spectrograph at ESO-VLT. Available UV spectra from HST, IUE, and FUSE are also used. The spectral analysis is performed with Potsdam Wolf-Rayet (PoWR) model atmospheres. We present the stellar and wind parameters of the OB stars and the two WR binaries in the N206 complex. Twelve percent of the sample show Oe/Be type emission lines, although most of them appear to rotate far below critical. We found eight runaway stars based on their radial velocity. The wind-momentum luminosity relation of our OB sample is consistent with the expectations. The HRD of the OB stars reveals a large age spread (1-30 Myr), suggesting different episodes of star formation in the complex. The youngest stars are concentrated in the inner part of the complex, while the older OB stars are scattered over outer regions. We derived the present day mass function for the entire N206 complex as well as for the cluster NGC2018. Three very massive Of stars are found to dominate the feedback among 164 OB stars in the sample. The two WR winds alone release about as much mechanical luminosity as the whole OB star sample. The cumulative mechanical feedback from all massive stellar winds is comparable to the combined mechanical energy of the supernova explosions that likely occurred in the complex. Accounting also for the WR wind and supernovae, the mechanical input over the last five Myr is ~$2.3\times10^{52}$ erg, which exceeds the current energy content of the complex by more than a factor of five. The morphology of the complex suggests a leakage of hot gas from the superbubble.

==> liste.dat <==
N206-FS_1_master.pdf     1
N206-FS_3_master.pdf     3
N206-FS_1_master.pdf     1  
N206-FS_3_master.pdf     3  
N206-FS_5_master.pdf     5  
N206-FS_6_master.pdf     6  
N206-FS_7_master.pdf     7  
N206-FS_9_master.pdf     9  
N206-FS_10_master.pdf    10 
N206-FS_11_master.pdf    11 
N206-FS_12_master.pdf    12 
N206-FS_14_master.pdf    14 
N206-FS_15_master.pdf    15 
N206-FS_17_master.pdf    17 
N206-FS_19_master.pdf    19 
N206-FS_22_master.pdf    22 
N206-FS_23_master.pdf    23 
N206-FS_27_master.pdf    27 
N206-FS_28_master.pdf    28 
N206-FS_29_master.pdf    29 
N206-FS_30_master.pdf    30 
N206-FS_31_master.pdf    31 
N206-FS_32_master.pdf    32 
N206-FS_33_master.pdf    33 
N206-FS_34_master.pdf    34 
N206-FS_36_master.pdf    36 
N206-FS_37_master.pdf    37 
N206-FS_38_master.pdf    38 
N206-FS_39_master.pdf    39 
N206-FS_42_master.pdf    42 
N206-FS_43_master.pdf    43 
N206-FS_46_master.pdf    46 
N206-FS_47_master.pdf    47 
N206-FS_48_master.pdf    48 
N206-FS_49_master.pdf    49 
N206-FS_50_master.pdf    50 
N206-FS_51_master.pdf    51 
N206-FS_52_master.pdf    52 
N206-FS_55_master.pdf    55 
N206-FS_56_master.pdf    56 
N206-FS_58_master.pdf    58 
N206-FS_60_master.pdf    60 
N206-FS_61_master.pdf    61 
N206-FS_62_master.pdf    62 
N206-FS_64_master.pdf    64 
N206-FS_65_master.pdf    65 
N206-FS_68_master.pdf    68 
N206-FS_69_master.pdf    69 
N206-FS_73_master.pdf    73 
N206-FS_74_master.pdf    74 
N206-FS_75_master.pdf    75 
N206-FS_77_master.pdf    77 
N206-FS_78_master.pdf    78 
N206-FS_80_master.pdf    80 
N206-FS_81_master.pdf    81 
N206-FS_84_master.pdf    84 
N206-FS_88_master.pdf    88 
N206-FS_89_master.pdf    89 
N206-FS_90_master.pdf    90 
N206-FS_91_master.pdf    91 
N206-FS_93_master.pdf    93 
N206-FS_95_master.pdf    95 
N206-FS_98_master.pdf    98 
N206-FS_99_master.pdf    99 
N206-FS_101_master.pdf   101
N206-FS_103_master.pdf   103
N206-FS_104_master.pdf   104
N206-FS_105_master.pdf   105
N206-FS_107_master.pdf   107
N206-FS_108_master.pdf   108
N206-FS_109_master.pdf   109
N206-FS_112_master.pdf   112
N206-FS_113_master.pdf   113
N206-FS_116_master.pdf   116
N206-FS_117_master.pdf   117
N206-FS_119_master.pdf   119
N206-FS_120_master.pdf   120
N206-FS_121_master.pdf   121
N206-FS_122_master.pdf   122
N206-FS_123_master.pdf   123
N206-FS_125_master.pdf   125
N206-FS_126_master.pdf   126
N206-FS_127_master.pdf   127
N206-FS_129_master.pdf   129
N206-FS_130_master.pdf   130
N206-FS_132_master.pdf   132
N206-FS_133_master.pdf   133
N206-FS_134_master.pdf   134
N206-FS_136_master.pdf   136
N206-FS_138_master.pdf   138
N206-FS_139_master.pdf   139
N206-FS_141_master.pdf   141
N206-FS_142_master.pdf   142
N206-FS_143_master.pdf   143
N206-FS_144_master.pdf   144
N206-FS_145_master.pdf   145
N206-FS_146_master.pdf   146
N206-FS_147_master.pdf   147
N206-FS_148_master.pdf   148
N206-FS_149_master.pdf   149
N206-FS_150_master.pdf   150
N206-FS_151_master.pdf   151
N206-FS_153_master.pdf   153
N206-FS_154_master.pdf   154
N206-FS_155_master.pdf   155
N206-FS_156_master.pdf   156
N206-FS_157_master.pdf   157
N206-FS_159_master.pdf   159
N206-FS_160_master.pdf   160
N206-FS_163_master.pdf   163
N206-FS_164_master.pdf   164
N206-FS_165_master.pdf   165
N206-FS_167_master.pdf   167
N206-FS_168_master.pdf   168
N206-FS_170_master.pdf   170
N206-FS_172_master.pdf   172
N206-FS_173_master.pdf   173
N206-FS_174_master.pdf   174
N206-FS_175_master.pdf   175
N206-FS_176_master.pdf   176
N206-FS_177_master.pdf   177
N206-FS_179_master.pdf   179
N206-FS_181_master.pdf   181
N206-FS_183_master.pdf   183
N206-FS_184_master.pdf   184
N206-FS_185_master.pdf   185
N206-FS_186_master.pdf   186
N206-FS_189_master.pdf   189
N206-FS_190_master.pdf   190
N206-FS_191_master.pdf   191
N206-FS_192_master.pdf   192
N206-FS_194_master.pdf   194
N206-FS_195_master.pdf   195
N206-FS_196_master.pdf   196
N206-FS_197_master.pdf   197
N206-FS_198_master.pdf   198
N206-FS_200_master.pdf   200
N206-FS_201_master.pdf   201
N206-FS_202_master.pdf   202
N206-FS_204_master.pdf   204
N206-FS_205_master.pdf   205
N206-FS_206_master.pdf   206
N206-FS_207_master.pdf   207
N206-FS_209_master.pdf   209
N206-FS_211_master.pdf   211
N206-FS_213_master.pdf   213
N206-FS_215_master.pdf   215
N206-FS_220_master.pdf   220
N206-FS_221_master.pdf   221
N206-FS_222_master.pdf   222
N206-FS_224_master.pdf   224
N206-FS_225_master.pdf   225
N206-FS_229_master.pdf   229
N206-FS_231_master.pdf   231
N206-FS_232_master.pdf   232
N206-FS_233_master.pdf   233
N206-FS_234_master.pdf   234
